Time Series Network Utilization KPI Forecasting Using Advanced AI/ML Models

The rapid proliferation of data-intensive applications, cloud infrastructure, and IoT ecosystems has made proactive resource provisioning critical for maintaining optimal network performance. However, network administrators face a constant battle against capacity constraints, where traditional reactive approaches fail to accurately anticipate traffic fluctuations. This inability to foresee demand leads to costly over-provisioning, unexpected downtime, and degraded quality of service directly impacting operational budgets and business continuity. To achieve efficient capacity planning, accurate forecasting of bandwidth utilization is essential. This study addresses the challenge by evaluating a diverse spectrum of models including seasonal decomposition, Prophet, Random Forest, XGBoost, Support Vector Regression, and advanced deep learning architectures like bidirectional and Convolutional LSTMs - using a common interface dataset benchmarked across MAPE, NRMSE, and R-square metrics. Ultimately, this research delivers actionable insights into the trade-offs between model accuracy and computational efficiency, empowering engineers, operators, and business owners to select the optimal forecasting model for their specific infrastructure needs.

==> 00README.txt <==
Compiler: pdflatex
Main document: main.tex
Bibliography: references.bib (run BibTeX after first pdflatex pass)

Build sequence:
  pdflatex main
  bibtex main
  pdflatex main
  pdflatex main

Overleaf: upload the entire overleaf/ folder as a ZIP project. Set main.tex as the main document. Compiler: pdfLaTeX.


==> figures/README.txt <==
FIGURE NAMING CONVENTION
========================
Place all files in: overleaf/figures/
Format: PDF preferred (PNG also works)
Extension: .pdf (change in .tex if using .png)

Copy-paste checklist (64 files total):

fig01_categorization.pdf
fig03_interface1_utilization.pdf
fig04_interface2_utilization.pdf
fig05_interface3_utilization.pdf
fig06_interface4_utilization.pdf
fig07_1_seasonal_interface1.pdf
fig07_2_seasonal_interface2.pdf
fig07_3_seasonal_interface3.pdf
fig07_4_seasonal_interface4.pdf
fig08_convlstm_structure.pdf
fig09_rnn_lstm_structure.pdf
fig10_stacked_lstm_structure.pdf
fig11_bidirectional_lstm_structure.pdf
fig12_rf_actual_vs_predicted.pdf
fig13_rf_mape.pdf
fig14_rf_nrmse.pdf
fig15_rf_training_time.pdf
fig16_rf_prediction_time.pdf
fig17_rf_r2.pdf
fig18_xgb_actual_vs_predicted.pdf
fig19_xgb_mape.pdf
fig20_xgb_nrmse.pdf
fig21_xgb_training_time.pdf
fig22_xgb_prediction_time.pdf
fig23_xgb_r2.pdf
fig24_prophet_actual_vs_predicted.pdf
fig25_prophet_mape.pdf
fig26_prophet_nrmse.pdf
fig27_prophet_training_time.pdf
fig28_prophet_prediction_time.pdf
fig29_prophet_r2.pdf
fig30_svr_actual_vs_predicted.pdf
fig31_svr_mape.pdf
fig32_svr_nrmse.pdf
fig33_svr_training_time.pdf
fig34_svr_prediction_time.pdf
fig35_svr_r2.pdf
fig36_convlstm_actual_vs_predicted.pdf
fig37_convlstm_mape.pdf
fig38_convlstm_nrmse.pdf
fig39_convlstm_training_time.pdf
fig40_convlstm_prediction_time.pdf
fig41_convlstm_r2.pdf
fig42_rnn_actual_vs_predicted.pdf
fig43_rnn_mape.pdf
fig44_rnn_nrmse.pdf
fig45_rnn_training_time.pdf
fig46_rnn_prediction_time.pdf
fig47_rnn_r2.pdf
fig48_stacked_actual_vs_predicted.pdf
fig49_stacked_mape.pdf
fig50_stacked_nrmse.pdf
fig51_stacked_training_time.pdf
fig52_stacked_prediction_time.pdf
fig53_stacked_r2.pdf
fig54_bilstm_actual_vs_predicted.pdf
fig55_bilstm_mape.pdf
fig56_bilstm_nrmse.pdf
fig57_bilstm_training_time.pdf
fig58_bilstm_prediction_time.pdf
fig59_bilstm_r2.pdf
fig60_mape_comparison.pdf
fig61_nrmse_comparison.pdf
fig62_training_time_comparison.pdf
fig63_prediction_time_comparison.pdf
fig64_r2_comparison.pdf

---
MAPPING: Original paper figure -> filename
---

Fig  1  ->  fig01_categorization.pdf
Fig  3  ->  fig03_interface1_utilization.pdf
Fig  4  ->  fig04_interface2_utilization.pdf
Fig  5  ->  fig05_interface3_utilization.pdf
Fig  6  ->  fig06_interface4_utilization.pdf
Fig  7.1  ->  fig07_1_seasonal_interface1.pdf
Fig  7.2  ->  fig07_2_seasonal_interface2.pdf
Fig  7.3  ->  fig07_3_seasonal_interface3.pdf
Fig  7.4  ->  fig07_4_seasonal_interface4.pdf
Fig  8  ->  fig08_convlstm_structure.pdf
Fig  9  ->  fig09_rnn_lstm_structure.pdf
Fig 10  ->  fig10_stacked_lstm_structure.pdf
Fig 11  ->  fig11_bidirectional_lstm_structure.pdf
Fig 12  ->  fig12_rf_actual_vs_predicted.pdf
Fig 13  ->  fig13_rf_mape.pdf
Fig 14  ->  fig14_rf_nrmse.pdf
Fig 15  ->  fig15_rf_training_time.pdf
Fig 16  ->  fig16_rf_prediction_time.pdf
Fig 17  ->  fig17_rf_r2.pdf
Fig 18  ->  fig18_xgb_actual_vs_predicted.pdf
Fig 19  ->  fig19_xgb_mape.pdf
Fig 20  ->  fig20_xgb_nrmse.pdf
Fig 21  ->  fig21_xgb_training_time.pdf
Fig 22  ->  fig22_xgb_prediction_time.pdf
Fig 23  ->  fig23_xgb_r2.pdf
Fig 24  ->  fig24_prophet_actual_vs_predicted.pdf
Fig 25  ->  fig25_prophet_mape.pdf
Fig 26  ->  fig26_prophet_nrmse.pdf
Fig 27  ->  fig27_prophet_training_time.pdf
Fig 28  ->  fig28_prophet_prediction_time.pdf
Fig 29  ->  fig29_prophet_r2.pdf
Fig 30  ->  fig30_svr_actual_vs_predicted.pdf
Fig 31  ->  fig31_svr_mape.pdf
Fig 32  ->  fig32_svr_nrmse.pdf
Fig 33  ->  fig33_svr_training_time.pdf
Fig 34  ->  fig34_svr_prediction_time.pdf
Fig 35  ->  fig35_svr_r2.pdf
Fig 36  ->  fig36_convlstm_actual_vs_predicted.pdf
Fig 37  ->  fig37_convlstm_mape.pdf
Fig 38  ->  fig38_convlstm_nrmse.pdf
Fig 39  ->  fig39_convlstm_training_time.pdf
Fig 40  ->  fig40_convlstm_prediction_time.pdf
Fig 41  ->  fig41_convlstm_r2.pdf
Fig 42  ->  fig42_rnn_actual_vs_predicted.pdf
Fig 43  ->  fig43_rnn_mape.pdf
Fig 44  ->  fig44_rnn_nrmse.pdf
Fig 45  ->  fig45_rnn_training_time.pdf
Fig 46  ->  fig46_rnn_prediction_time.pdf
Fig 47  ->  fig47_rnn_r2.pdf
Fig 48  ->  fig48_stacked_actual_vs_predicted.pdf
Fig 49  ->  fig49_stacked_mape.pdf
Fig 50  ->  fig50_stacked_nrmse.pdf
Fig 51  ->  fig51_stacked_training_time.pdf
Fig 52  ->  fig52_stacked_prediction_time.pdf
Fig 53  ->  fig53_stacked_r2.pdf
Fig 54  ->  fig54_bilstm_actual_vs_predicted.pdf
Fig 55  ->  fig55_bilstm_mape.pdf
Fig 56  ->  fig56_bilstm_nrmse.pdf
Fig 57  ->  fig57_bilstm_training_time.pdf
Fig 58  ->  fig58_bilstm_prediction_time.pdf
Fig 59  ->  fig59_bilstm_r2.pdf
Fig 60  ->  fig60_mape_comparison.pdf
Fig 61  ->  fig61_nrmse_comparison.pdf
Fig 62  ->  fig62_training_time_comparison.pdf
Fig 63  ->  fig63_prediction_time_comparison.pdf
Fig 64  ->  fig64_r2_comparison.pdf

Note: There is no Fig 2 in the original paper.

After adding images, uncomment the matching \includegraphics line in the .tex
file and remove the \placeholderfigure{...} line below it.

